Rigorous Numerical Verification of Uniqueness and Smoothness in a Surface Growth Model

Based on numerical data and a-posteriori analysis we verify rigorously the uniqueness and smoothness of global solutions to a scalar surface growth model with striking similarities to the 3D Navier--Stokes equations, for certain initial data for which analytical approaches fail. The key point is the derivation of a scalar ODE controlling the norm of the solution, whose coefficients depend on the numerical data. Instead of solving this ODE explicitly, we explore three different numerical methods that provide rigorous upper bounds for its solution

==> img/fig1/log.txt <==
----------------------------------------------------------------------
Res Type: linear
Init Value:
    @(x)sin(x)

L2 Norm Init Value                  :     1.77245 
H1 Norm Init Value                  :     1.77245 
N                                   :         128 
T                                   :         7.2 
h                                   :       1e-05 
Maximum time method 1               : 1.568300000 
Maximum time method 2               : 7.200000000 
Maximum time method 3               : 7.200000000 
Smallness NOT reached by method 1   
Smallness reached by method 2       : 1.170340000 
Smallness reached by method 3       : 1.170340000 
----------------------------------------------------------------------
Images saved to: C:\Users\christian\Documents/imagesSFG/15-03-03 11-34/
----------------------------------------------------------------------

==> img/fig2/log.txt <==
----------------------------------------------------------------------
Res Type: linear
Init Value:
    @(x)sin(x)

L2 Norm Init Value                  :     1.77245 
H1 Norm Init Value                  :     1.77245 
N                                   :         128 
T                                   :         7.2 
h                                   :       1e-06 
Maximum time method 1               : 7.200000000 
Maximum time method 2               : 7.200000000 
Maximum time method 3               : 7.200000000 
Smallness reached by method 1       : 1.197849000 
Smallness reached by method 2       : 1.170326000 
Smallness reached by method 3       : 1.170326000 
----------------------------------------------------------------------
Images saved to: C:\Users\christian\Documents/imagesSFG/15-03-03 12-27/
----------------------------------------------------------------------


==> img/fig3/log.txt <==
----------------------------------------------------------------------
Res Type: linear
Init Value:
    @(x)sin(x)+0.5*sin(2*x)

L2 Norm Init Value                  :     1.98166 
H1 Norm Init Value                  :     2.50663 
N                                   :         128 
T                                   :         8.1 
h                                   :       1e-06 
Maximum time method 1               : 0.221795000 
Maximum time method 2               : 8.100000000 
Maximum time method 3               : 8.100000000 
Smallness NOT reached by method 1   
Smallness reached by method 2       : 1.168469000 
Smallness reached by method 3       : 1.168469000 
----------------------------------------------------------------------
Images saved to: C:\Users\christian\Documents/imagesSFG/15-03-03 15-56/
----------------------------------------------------------------------

==> img/table/tabrow4/log.txt <==
----------------------------------------------------------------------
Res Type: linear
Anfangswert:
    @(x)cos(x)-0.5*sin(2*x)+1/3*cos(3*x)

H1 Norm Anfangswert                 :     3.06998 
N                                   :         128 
T                                   :         8.4 
h                                   :       1e-06 
Maximale Zeit Methode1              : 0.098779000 
Maximale Zeit Methode2              : 8.400000000 
Maximale Zeit Methode3              : 8.400000000 
Smallness durch Methode1 nicht erreicht 
Smallness durch Methode2 erreicht   : 1.195118000 
Smallness durch Methode3 erreicht   : 1.195118000 
----------------------------------------------------------------------
Images saved to: /home/christian/imagesSFG/14-05-16 14-34/


==> img/table/tabrow5/log.txt <==
----------------------------------------------------------------------
Res Type: linear
Anfangswert:
    @(x)sin(2*x)

H1 Norm Anfangswert                 :     3.54491 
N                                   :         128 
T                                   :         7.2 
h                                   :       1e-06 
Maximale Zeit Methode1              : 0.040260000 
Maximale Zeit Methode2              : 7.200000000 
Maximale Zeit Methode3              : 7.200000000 
Smallness durch Methode1 nicht erreicht 
Smallness durch Methode2 erreicht   : 0.115812000 
Smallness durch Methode3 erreicht   : 0.115812000 
----------------------------------------------------------------------
Images saved to: /home/christian/imagesSFG/14-05-16 09-47/


==> img/table/tabrow6/log.txt <==
----------------------------------------------------------------------
Res Type: linear
Anfangswert:
    @(x)2*sin(x)

H1 Norm Anfangswert                 :     3.54491 
N                                   :         128 
T                                   :        14.3 
h                                   :       1e-06 
Maximale Zeit Methode1              : 0.076260000 
Maximale Zeit Methode2              : 0.140679000 
Maximale Zeit Methode3              : 0.140679000 
Smallness durch Methode1 nicht erreicht 
Smallness durch Methode2 nicht erreicht 
Smallness durch Methode3 nicht erreicht 
----------------------------------------------------------------------
Images saved to: /home/christian/imagesSFG/14-05-16 14-22/


==> img/table/tabrow7/log.txt <==
----------------------------------------------------------------------
Res Type: linear
Anfangswert:
    @(x)1.5*cos(x)-0.5*sin(2*x)+1/3*cos(3*x)

H1 Norm Anfangswert                 :     3.65401 
N                                   :         128 
T                                   :           1 
h                                   :       1e-06 
Maximale Zeit Methode1              : 0.033297000 
Maximale Zeit Methode2              : 0.150012000 
Maximale Zeit Methode3              : 0.150012000 
Smallness durch Methode1 nicht erreicht 
Smallness durch Methode2 nicht erreicht 
Smallness durch Methode3 nicht erreicht 
----------------------------------------------------------------------
Images saved to: /home/christian/imagesSFG/14-05-19 16-00/

